GRIM: A General, Real-Time Deep Learning Inference Framework for Mobile Devices based on Fine-Grained Structured Weight Sparsity

It is appealing but challenging to achieve real-time deep neural network (DNN) inference on mobile devices because even the powerful modern mobile devices are considered as ``resource-constrained'' when executing large-scale DNNs. It necessitates the sparse model inference via weight pruning, i.e., DNN weight sparsity, and it is desirable to design a new DNN weight sparsity scheme that can facilitate real-time inference on mobile devices while preserving a high sparse model accuracy. This paper designs a novel mobile inference acceleration framework GRIM that is General to both convolutional neural networks (CNNs) and recurrent neural networks (RNNs) and that achieves Real-time execution and high accuracy, leveraging fine-grained structured sparse model Inference and compiler optimizations for Mobiles. We start by proposing a new fine-grained structured sparsity scheme through the Block-based Column-Row (BCR) pruning. Based on this new fine-grained structured sparsity, our GRIM framework consists of two parts: (a) the compiler optimization and code generation for real-time mobile inference; and (b) the BCR pruning optimizations for determining pruning hyperparameters and performing weight pruning. We compare GRIM with Alibaba MNN, TVM, TensorFlow-Lite, a sparse implementation based on CSR, PatDNN, and ESE (a representative FPGA inference acceleration framework for RNNs), and achieve up to 14.08x speedup.

==> Algo/synthesize.txt <==
def synthesize(origin_layer, rate, size):
  # Copy the layer information, e.g. Weight shape
  layer = copy_layer(origin_layer)
  # Randomly generate weights
  generate_random_weight(layer, rate, size)
  return layer

# <Algorithm Entry>: find optimal block size with varied pruning_rate
def find_opt_blk(layer, pruning_rates, block_sizes):
  # Record optimal block size
  profiling_result = dict()
  # Traverse different pruning rate
  for rate in pruning_rates:
    opt_size = -1
    opt_latency = INFINITE_MAX
    # Traverse different block size
    for size in block_sizes:
      # Synthesize a new layer
      syn_layer = synthesize(layer, rate, size)
      # Run synthesized layer on mobile device and get latency
      latency = run_layer(syn_layer)
      if opt_latency > latency:
        # Record a more optimal block size
        opt_latency = latency
        opt_size = size
    profiling_result[rate] = opt_size
  # Return the records
  return profiling_result
    
